kdehumor at semeval-2020 task 7: a neural network model for detecting funniness in dataset humicroedit

This paper describes our contribution to SemEval-2020 Task 7: Assessing Humor in Edited News Headlines. Here we present a method based on a deep neural network. In recent years, quite some attention has been devoted to humor production and perception. Our team KdeHumor employs recurrent neural network models including Bi-Directional LSTMs (BiLSTMs). Moreover, we utilize the state-of-the-art pre-trained sentence embedding techniques. We analyze the performance of our method and demonstrate the contribution of each component of our architecture.

==> README.txt <==
* Contents

Makefile                            	Makefile for compling coling 2020.tex in pdflatex
README.txt	                        This file
colig.bst	                      	BibTeX `coling' style file
coling2020.dotx	Microsoft Word template file for Coling 2020
semeval2020.pdf                 	PDF file for SemEval 2020
coling2020.sty                  	LaTeX style file for Coling 2020
semeval2020.tex	                        LaTeX sample file for SemEval 2020
semevaldb.bib	                        LaTeX bib file for SemEval 2020 task7
fig1.pdf PDF of frame work of KDE HUMOR MODEL
fig2.pdf PDF of  frame work task-2


